Long Range Object-Level Monocular Depth Estimation for UAVs

Computer vision-based object detection is a key modality for advanced Detect-And-Avoid systems that allow for autonomous flight missions of UAVs. While standard object detection frameworks do not predict the actual depth of an object, this information is crucial to avoid collisions. In this paper, we propose several novel extensions to state-of-the-art methods for monocular object detection from images at long range. Firstly, we propose Sigmoid and ReLU-like encodings when modeling depth estimation as a regression task. Secondly, we frame the depth estimation as a classification problem and introduce a Soft-Argmax function in the calculation of the training loss. The extensions are exemplarily applied to the YOLOX object detection framework. We evaluate the performance using the Amazon Airborne Object Tracking dataset. In addition, we introduce the Fitness score as a new metric that jointly assesses both object detection and depth estimation performance. Our results show that the proposed methods outperform state-of-the-art approaches w.r.t. existing, as well as the proposed metrics.

==> figures/01_class_data.dat <==
x,Cat,train,val,test
0,Airborne,7.720954842,8.755413293,9.913243948
1,Airplane,19.9719164,21.75359317,22.702178
2,Bird,4.214574981,3.64024352,4.410604866
3,Drone,0.388693299,0.815916651,0.18807256
4,Flock,0.510795905,0.439339735,0.63701996
5,Helicopter,67.19306457,64.59549363,62.14888066
6,0.01,0.01,0.01,0.01


==> figures/01_class_distribution_raw.dat <==
% Train set
| Name       |   Targets |
|------------|-----------|
| Airborne   |      3794 |
| Airplane   |      9814 |
| Bird       |      2071 |
| Drone      |       191 |
| Flock      |       251 |
| Helicopter |     33018 |
| Total      |     49139 |

% Validation set
| Name       |   Targets |
|------------|-----------|
| Airborne   |      1395 |
| Airplane   |      3466 |
| Bird       |       580 |
| Drone      |       130 |
| Flock      |        70 |
| Helicopter |     10292 |
| Total      |     15933 |

% Test set
| Name       |   Targets |
|------------|-----------|
| Airborne   |      1634 |
| Airplane   |      3742 |
| Bird       |       727 |
| Drone      |        31 |
| Flock      |       105 |
| Helicopter |     10244 |
| Total      |     16483 |


==> figures/02_depth_data.dat <==
bin,train,val,test
0,03.0484206,02.1388667,03.6147444
100,15.455082,11.5403033,13.0875941
200,24.5618537,25.4588986,19.8810939
300,21.7572041,23.3838787,24.0824415
400,14.1438506,13.5913807,16.3694015
500,11.2493906,12.6256983,12.1284185
600,09.7841985,11.2609737,10.836306
700,0,0,0


==> figures/02_depth_distribution_raw_data.dat <==
% Train set
| Name       |   Targets |
|------------|-----------|
| [0, 100)   |      1188 |
| [100, 200) |      6023 |
| [200, 300) |      9572 |
| [300, 400) |      8479 |
| [400, 500) |      5512 |
| [500, 600) |      4384 |
| [600, 700) |      3813 |
| [700, inf) |         0 |
| Total      |     38971 |

% Validation set
| Name       |   Targets |
|------------|-----------|
| [0, 100)   |       268 |
| [100, 200) |      1446 |
| [200, 300) |      3190 |
| [300, 400) |      2930 |
| [400, 500) |      1703 |
| [500, 600) |      1582 |
| [600, 700) |      1411 |
| [700, inf) |         0 |
| Total      |     12530 |

% Test set
| Name       |   Targets |
|------------|-----------|
| [0, 100)   |       456 |
| [100, 200) |      1651 |
| [200, 300) |      2508 |
| [300, 400) |      3038 |
| [400, 500) |      2065 |
| [500, 600) |      1530 |
| [600, 700) |      1367 |
| [700, inf) |         0 |
| Total      |     12615 |

